GP4P4: Enabling Self-Programming Networks

Recent advances in programmable switches have enabled network operators to build high-speed customized network functions. Although this is an important step towards self-* networks, operators are now faced with the burden of learning a new language and maintaining a repository of network function code. Inspired by the Intent-Based Networking paradigm, we propose a new framework, GP4P4: a genetic programming approach able to autonomously generate programs for P4-programmable switches directly from network intents. We demonstrate that GP4P4 is able to generate various small network functions in up to a few minutes; an important first step towards realizing the vision of `Self-Driving' networks.

==> experiment_results/crossover_firewall_0.00.dat <==
4.35
4.18
2.35
2.44
2.34
2.44
2.47
2.39
2.36
2.50
2.31
2.37
3.03
4.23
4.41
4.26
4.35
4.29
4.25
4.37
2.41
2.50
2.46
3.39
4.26
4.17
4.29
4.38
4.25
4.20
4.21
4.28
4.30
4.17
4.13
4.27
4.29
4.31
4.24
4.22
4.29
4.25
4.18
4.26
4.22
4.20
4.09
4.30
4.21
4.25
4.32
4.25
3.89
2.37
2.31
2.36
2.34
4.29
4.37
4.22
4.28
4.32
4.20
4.10
4.31
4.18
4.22
4.26
4.28
4.32
4.26
3.74
2.38
2.34
2.31
2.38
2.35
2.38
2.32
4.25
4.29
4.16
4.25
4.19
4.24
4.24
4.29
4.18
4.18
4.28
4.21
4.16
4.20
4.19
4.20
4.23
4.15
3.65
3.31
3.10


==> experiment_results/crossover_firewall_0.20.dat <==
2.39
2.38
2.38
4.24
4.30
4.38
4.24
4.35
4.41
4.25
4.28
4.15
4.35
4.34
4.28
4.30
3.60
2.40
4.30
4.17
4.23
4.25
4.35
4.28
4.24
4.34
4.20
4.18
4.13
4.26
4.19
4.11
4.24
4.09
4.14
3.15
2.41
2.45
4.21
4.18
4.21
4.13
4.16
4.36
4.25
4.11
4.14
4.33
4.28
4.34
4.22
4.25
4.39
4.22
4.23
4.28
3.65
4.29
4.30
4.34
4.30
4.29
4.31
4.14
4.23
4.21
4.22
4.29
4.28
4.09
4.26
4.27
4.11
3.32
2.28
2.26
2.38
2.33
4.17
4.37
4.31
4.40
4.33
4.49
4.27
4.40
4.24
4.20
4.23
4.19
4.36
4.32
4.30
4.26
4.32
3.56
2.43
2.32
2.19
2.15


==> experiment_results/crossover_firewall_0.40.dat <==
4.29
4.27
4.21
4.25
4.23
4.23
4.32
4.19
4.33
4.28
4.20
4.27
4.34
4.29
4.17
4.26
2.84
2.38
2.37
4.29
4.38
4.32
4.32
4.32
4.32
4.41
4.22
4.09
4.24
4.43
4.46
4.24
4.35
4.20
4.49
4.32
4.34
4.37
4.37
4.22
4.34
4.47
4.24
4.24
4.30
4.22
4.23
4.32
4.14
4.26
4.30
4.34
4.20
4.38
4.31
2.57
2.32
4.33
4.17
4.33
4.21
4.23
4.26
4.31
4.35
4.41
4.20
4.35
4.29
4.20
4.36
4.25
4.35
4.21
2.72
2.47
2.42
2.29
4.31
4.41
4.21
4.27
4.29
4.34
4.23
4.25
4.34
4.23
4.40
4.24
4.22
4.24
4.35
4.26
2.56
2.39
2.50
2.33
2.27
2.20


==> experiment_results/crossover_firewall_0.60.dat <==
4.23
3.57
2.33
2.41
2.47
2.37
2.37
2.33
2.32
2.32
2.42
2.35
2.38
3.96
4.12
4.18
4.12
4.14
4.24
3.01
4.33
4.28
4.32
4.14
4.19
4.28
4.28
4.27
4.23
4.36
4.25
4.25
4.19
4.20
4.20
4.18
3.11
2.47
4.40
4.52
4.34
4.31
4.44
4.50
4.48
4.36
4.43
4.31
4.31
4.20
4.40
4.47
4.45
4.32
4.39
2.89
2.42
4.42
4.21
4.13
4.36
4.31
4.29
4.28
4.24
4.21
4.31
4.22
4.40
4.21
4.10
3.40
2.41
3.97
3.69
2.50
2.37
2.38
4.24
4.32
4.21
4.27
4.20
4.30
4.14
4.22
4.30
4.20
4.18
4.25
4.15
4.26
4.21
4.30
4.28
4.27
3.51
2.28
2.22
2.21


==> experiment_results/crossover_firewall_0.80.dat <==
4.22
4.11
4.14
4.11
4.25
4.18
4.19
4.12
4.22
4.32
4.17
4.19
4.17
4.11
4.20
4.15
4.26
3.00
4.30
4.23
4.18
4.33
4.21
4.31
4.25
4.10
4.28
4.22
4.19
4.27
4.21
4.13
4.17
4.22
4.24
4.07
3.63
4.22
4.28
4.02
4.16
4.22
4.25
4.25
4.18
4.22
4.19
4.10
4.12
4.15
4.30
4.24
4.31
4.10
3.62
2.40
2.40
4.22
4.28
4.22
4.16
4.11
4.31
4.23
4.30
4.31
4.16
4.25
4.27
4.17
4.21
4.33
4.20
3.19
2.29
2.41
2.32
2.34
4.29
4.40
4.30
4.32
4.19
4.28
4.25
4.39
4.36
4.38
4.40
4.23
4.22
4.38
4.33
4.31
4.33
2.72
2.33
2.28
2.22
2.22


==> experiment_results/crossover_router_0.00.dat <==
503.09
30.06
703.60
632.05
100.52
380.79
243.21
235.33
244.75
106.50
343.09
480.88
112.03
74.31
10.53
395.61
360.16
278.90
262.10
388.85
979.45
124.07
760.27
26.37
192.39
621.37
679.39
640.25
850.66
65.49
191.17
366.79
346.74
327.60
110.45
382.47
367.09
111.03
164.27
448.95
1248.75
101.09
179.51
565.08
479.44
438.96
244.41
102.69
246.56
90.54
153.55
32.71
86.59
773.20
462.96
132.78
113.55
306.39
398.14
23.48
368.49
274.96
23.52
441.98
120.60
373.49
633.34
45.10
551.13
275.21
79.45
544.47
944.00
148.33
195.57
115.17
83.41
93.78
426.57
32.69
273.99
446.37
206.58
250.41
646.33
1109.05
645.92
906.25
1545.41
154.11
818.98
312.95
121.15
245.23
296.63
490.56
420.46
102.81
127.78
286.96


==> experiment_results/crossover_router_0.20.dat <==
16.49
37.36
42.17
59.61
108.14
3.29
12.94
7.36
71.43
32.43
17.99
25.77
31.26
36.39
84.51
7.85
23.03
12.44
16.72
26.76
24.58
17.61
79.23
36.41
48.77
32.71
3.45
45.16
31.84
20.28
76.78
59.83
13.83
7.44
31.76
11.72
41.62
35.69
27.74
146.61
28.84
44.79
28.79
11.67
7.27
24.87
65.03
65.65
80.25
40.96
86.18
7.61
59.17
24.13
56.13
37.82
29.01
18.12
129.45
39.42
19.19
19.65
18.77
73.89
54.92
48.27
191.63
17.49
42.82
25.62
85.20
71.79
16.90
55.90
41.11
19.02
12.09
6.73
17.54
18.55
3.41
54.18
50.71
135.89
26.88
21.05
17.16
3.37
45.32
12.13
7.59
25.11
24.85
50.85
45.34
19.95
7.85
58.86
9.88
14.72


==> experiment_results/crossover_router_0.40.dat <==
26.11
40.40
16.96
28.54
12.90
21.13
12.41
11.60
27.70
39.32
33.62
48.70
33.97
25.07
11.39
3.65
13.85
71.18
24.41
26.63
17.89
17.49
36.74
29.24
11.36
17.27
51.63
19.53
86.43
7.71
24.97
7.28
68.09
17.56
11.18
11.31
17.86
25.89
92.33
67.74
28.30
80.09
77.53
68.43
61.73
33.50
3.47
12.53
19.64
18.27
95.05
75.71
7.40
25.47
3.31
17.12
11.57
52.40
12.76
13.57
54.13
18.58
18.11
53.04
16.95
33.56
19.95
32.71
11.27
25.54
112.10
33.41
17.06
3.21
39.09
11.39
36.45
27.11
29.36
55.09
6.98
11.56
28.21
28.33
7.29
44.13
17.24
57.26
42.04
37.31
31.63
26.46
20.59
18.82
57.14
27.74
13.63
13.65
51.00
16.82


==> experiment_results/crossover_router_0.60.dat <==
45.67
8.11
17.68
132.64
6.98
12.89
11.32
23.86
12.67
11.77
11.50
6.88
21.40
31.48
7.15
19.53
7.30
22.25
3.40
21.37
7.89
49.90
28.74
19.51
12.12
7.80
42.36
18.24
7.35
58.45
34.80
34.79
8.28
21.99
50.94
7.39
47.45
18.87
26.11
12.37
63.22
25.98
26.35
11.63
7.34
18.44
67.97
25.32
11.40
3.50
17.60
22.43
29.65
26.42
17.41
46.37
121.40
3.25
58.81
21.73
19.83
11.34
7.56
22.14
18.42
12.87
22.63
20.78
19.82
14.06
38.09
31.27
45.26
17.28
3.66
80.08
7.47
17.15
58.33
31.81
41.99
65.93
7.88
96.34
3.51
3.32
7.14
45.54
7.27
11.84
3.36
34.24
3.21
27.08
11.25
1.76
11.29
11.65
7.95
18.98


==> experiment_results/crossover_router_0.80.dat <==
12.00
12.58
7.20
14.15
13.33
13.56
11.45
17.58
17.35
7.74
31.62
44.77
3.68
3.37
7.05
17.63
14.32
11.60
46.72
3.32
26.63
84.37
22.12
13.50
41.16
19.43
20.55
81.22
25.10
8.57
27.07
30.16
11.78
8.08
23.11
3.83
27.06
7.03
14.02
19.86
12.87
18.13
27.38
47.84
12.29
43.32
12.33
7.28
3.16
13.27
13.75
11.87
26.51
18.04
13.35
40.64
12.03
18.90
14.89
3.32
30.28
29.93
7.10
11.43
11.71
18.94
34.49
12.24
91.78
24.97
11.57
23.47
31.08
8.42
3.41
19.83
17.70
98.23
7.99
7.32
17.16
7.30
3.58
28.99
50.08
13.38
31.81
18.20
7.42
13.53
7.13
44.27
3.69
22.43
3.38
21.92
21.49
11.76
3.77
31.32


==> experiment_results/default_dscp_marker.dat <==
9.80
4.36
4.37
9.00
14.00
4.46
4.18
4.35
4.28
4.41
4.32
4.46
8.64
2.35
2.35
4.88
2.38
7.81
5.07
4.34
9.06
4.33
4.25
4.28
8.82
4.29
17.21
4.95
2.36
5.13
4.95
11.74
2.39
5.30
2.43
5.02
7.98
14.70
15.60
8.78
8.87
4.61
4.21
4.21
14.21
4.21
4.27
4.41
2.38
2.40
2.34
2.40
2.42
2.37
2.33
2.44
2.42
2.49
2.40
9.19
13.05
4.68
4.26
4.40
4.38
9.18
4.46
9.60
4.49
9.79
4.34
4.42
3.76
5.16
2.41
5.04
4.96
2.48
5.09
4.30
4.71
4.33
9.33
14.31
20.75
14.11
4.29
14.34
5.96
2.34
7.83
2.49
2.42
4.99
10.92
4.86
2.32
4.86
5.30
4.85


==> experiment_results/default_firewall.dat <==
2.49
2.30
2.16
2.26
2.26
2.35
2.20
2.19
2.34
2.26
2.33
2.19
2.29
2.20
2.24
2.20
2.26
2.19
2.32
2.19
2.09
2.17
2.26
2.28
2.11
2.25
2.20
2.26
2.18
2.20
2.16
2.23
2.20
2.16
2.16
2.17
2.12
2.35
2.27
2.15
2.17
2.22
2.12
2.06
2.14
2.13
2.15
2.10
2.14
2.18
2.22
2.14
2.22
2.11
2.13
2.27
2.13
2.51
2.24
2.22
2.15
2.25
2.20
2.18
2.19
2.18
2.14
2.15
2.23
2.24
2.15
2.18
2.19
2.16
2.19
2.20
2.22
2.14
2.38
2.17
2.17
2.18
2.20
2.18
2.18
2.18
2.20
2.23
2.15
2.24
2.16
2.25
2.17
2.12
2.12
2.20
2.10
2.03
2.01
2.04


==> experiment_results/default_nat.dat <==
4.48
4.33
4.47
4.48
4.46
4.54
4.42
4.61
4.40
4.39
4.39
4.60
4.46
4.46
4.40
4.52
4.49
4.51
4.77
4.56
4.37
4.47
4.45
4.42
4.30
4.57
4.49
4.58
4.53
4.47
4.67
4.46
4.69
4.39
4.51
4.70
4.44
4.24
4.54
4.40
4.50
4.49
4.45
4.33
4.41
4.48
4.36
4.36
4.42
4.51
4.37
4.47
4.47
4.45
4.42
4.62
4.19
4.49
4.52
4.62
4.51
4.42
4.42
4.41
4.47
4.51
4.37
4.57
4.57
4.49
4.57
4.44
4.62
4.68
4.07
2.50
2.47
2.51
2.46
4.43
4.57
4.57
4.52
4.61
4.42
4.43
4.50
4.54
4.48
4.49
4.47
4.51
4.46
4.51
4.50
4.43
4.51
4.53
4.20
2.47


==> experiment_results/default_pat.dat <==
4.25
4.01
2.34
2.41
2.38
2.40
2.35
2.36
2.36
2.28
2.41
2.29
2.29
2.41
2.34
2.37
2.31
2.32
2.37
2.31
4.18
4.10
4.26
4.27
4.16
4.28
4.15
4.19
4.26
4.28
4.18
4.18
4.36
4.36
4.34
4.28
4.29
4.29
4.30
4.16
4.35
4.39
4.26
4.17
4.09
4.15
4.22
4.32
4.24
4.20
4.17
4.38
4.14
4.09
4.25
4.20
4.23
4.36
4.19
4.20
4.27
4.41
4.20
4.26
4.27
4.31
4.39
4.21
4.27
4.31
4.23
4.31
4.20
4.37
4.43
4.23
4.29
4.18
4.19
4.19
4.16
4.26
4.23
4.29
4.25
4.19
4.18
4.36
4.17
4.20
4.19
4.19
4.25
4.14
4.23
4.08
4.34
4.34
4.30
3.98


==> experiment_results/default_router.dat <==
3.42
23.55
11.62
17.85
17.73
37.60
6.76
7.26
19.88
7.33
58.64
4.09
6.16
12.10
9.93
1.80
4.08
10.36
6.91
20.53
37.98
31.26
6.55
66.87
4.42
2.33
3.59
11.01
17.63
10.07
1.85
16.57
6.64
5.92
1.83
8.85
6.32
3.23
33.94
30.86
14.42
39.67
1.83
28.49
4.21
1.73
3.93
9.97
22.68
10.12
7.53
9.41
9.50
9.40
1.70
3.80
9.50
9.42
3.52
7.68
38.09
13.92
1.98
3.93
43.36
10.39
4.08
17.47
11.98
4.28
9.88
3.79
12.70
6.52
3.82
22.87
39.61
1.80
9.98
3.79
11.84
12.07
17.21
8.08
14.17
41.52
11.41
3.94
8.07
26.44
11.83
14.15
6.37
9.03
43.13
6.90
11.66
21.83
3.46
3.55


==> experiment_results/default_slb.dat <==
4.59
4.45
3.50
2.45
2.46
2.51
2.52
2.48
2.46
2.43
2.46
2.49
2.47
2.43
2.46
2.49
5.17
2.46
4.41
4.36
4.39
4.35
4.58
4.62
4.51
4.54
4.46
4.46
4.89
4.52
4.27
4.93
4.45
4.57
4.45
4.45
4.28
4.59
4.77
4.46
4.48
4.49
4.58
4.48
4.44
4.41
4.49
4.33
4.35
4.52
4.48
4.62
4.44
4.41
4.54
4.52
2.56
4.45
4.72
4.59
4.55
4.77
4.48
4.48
4.40
4.49
4.62
4.44
4.59
4.38
4.45
4.40
4.42
4.32
2.64
2.48
2.53
2.52
2.52
4.59
4.71
4.44
4.51
4.60
4.50
5.00
9.71
4.53
4.50
4.61
4.37
4.57
4.60
4.40
4.56
4.49
4.48
4.50
2.71
2.45


==> experiment_results/default_wlb.dat <==
4.47
4.66
9.60
14.47
9.03
11.72
2.39
5.11
2.44
2.43
2.41
2.42
2.40
5.01
4.93
4.91
7.86
2.46
4.99
5.02
4.18
9.41
4.32
8.78
4.14
4.15
9.16
8.81
4.35
9.32
4.27
8.97
10.44
2.32
2.40
2.36
2.36
2.38
7.83
2.33
4.74
2.30
4.62
9.26
14.72
4.60
20.95
9.95
14.63
9.21
3.74
2.40
2.36
2.35
5.27
2.37
2.45
2.37
2.44
4.91
4.91
2.44
15.81
13.95
4.21
8.97
8.09
2.33
2.51
15.93
2.33
2.33
2.35
2.34
4.95
2.49
4.96
16.65
11.14
2.24
2.27
2.39
9.14
14.38
9.18
8.89
4.40
30.35
4.31
4.41
4.36
9.60
11.50
5.16
7.93
7.78
4.77
2.31
2.35
2.21


==> experiment_results/max_len_firewall_20.dat <==
7.09
6.91
6.91
6.97
7.01
6.99
6.92
10.36
12.17
12.31
8.71
7.25
7.09
7.20
7.05
6.86
6.88
7.03
13.15
12.85
8.61
7.55
7.26
7.39
7.30
7.16
7.24
7.24
7.21
7.32
7.43
7.48
7.24
7.47
7.62
7.55
7.03
7.13
7.10
6.86
7.09
7.17
6.79
6.98
6.85
7.41
7.61
7.97
7.81
8.87
9.17
8.77
9.40
8.90
7.86
7.40
7.47
7.32
9.75
12.27
12.25
13.13
12.21
12.46
10.54
7.02
6.88
7.07
6.93
7.21
6.78
6.87
7.14
7.02
7.13
6.96
6.89
6.95
7.06
7.09
6.87
7.09
11.49
12.41
12.65
11.61
7.26
6.88
11.59
12.61
12.79
12.45
12.52
11.70
7.04
6.98
6.97
7.11
7.11
6.99


==> experiment_results/max_len_firewall_30.dat <==
15.96
17.06
15.86
14.47
14.57
14.45
14.62
14.17
20.58
14.34
14.07
14.21
14.06
14.12
14.21
14.74
14.77
14.08
14.26
14.40
18.36
14.28
14.17
13.92
14.34
14.40
14.27
14.24
14.07
14.08
14.25
14.12
14.49
14.00
14.10
13.95
14.03
24.91
26.11
25.74
16.32
14.51
14.34
13.46
13.94
13.98
13.88
14.18
13.90
13.98
14.07
14.05
13.79
13.98
14.16
13.85
13.48
25.57
25.76
24.65
24.95
18.02
14.33
13.94
13.86
14.30
14.03
14.19
14.01
14.16
14.38
13.99
14.06
14.58
13.50
14.40
14.98
14.21
25.15
26.10
24.79
25.76
25.53
24.79
17.33
14.24
14.07
14.14
14.16
13.85
14.21
14.13
13.83
13.86
14.10
14.22
14.10
14.36
14.08
13.78


==> experiment_results/max_len_firewall_40.dat <==
43.20
41.89
23.92
22.32
22.33
23.46
23.32
23.76
23.81
22.99
22.83
23.19
23.06
23.51
23.40
23.01
22.79
22.37
42.73
27.55
28.89
24.00
24.09
23.95
24.05
23.52
23.87
24.08
24.50
24.19
23.36
23.19
23.87
23.22
24.10
23.30
23.11
28.38
24.20
34.43
24.13
23.88
24.35
24.62
24.56
24.04
24.35
24.83
24.96
24.10
24.62
24.75
23.87
23.63
23.79
24.26
23.83
43.63
34.45
36.63
41.69
25.76
24.25
24.11
24.11
24.84
24.97
24.21
23.79
23.64
24.17
24.15
23.12
24.30
23.17
24.03
22.33
23.81
42.56
42.20
41.01
41.00
23.56
23.72
23.51
23.78
23.97
23.94
23.29
24.06
23.71
22.29
23.52
23.02
22.81
23.03
21.50
21.44
21.58
21.78


==> experiment_results/max_len_firewall_50.dat <==
57.60
64.78
52.15
35.71
35.44
35.82
36.58
35.04
34.99
33.47
35.85
35.88
35.12
34.62
33.79
33.23
33.66
32.06
65.29
44.02
62.59
42.17
35.54
35.09
36.09
36.41
34.87
34.48
33.35
35.49
32.97
32.37
33.53
32.91
33.75
32.96
32.17
36.41
51.39
62.94
51.42
36.40
35.48
35.49
37.23
36.70
35.06
35.27
34.18
33.08
32.68
33.39
31.95
32.52
33.82
34.61
31.83
59.14
36.94
37.18
36.86
36.42
35.98
35.99
36.07
36.16
36.56
36.07
34.76
36.78
36.73
36.10
34.66
34.26
33.14
33.81
34.00
32.99
63.28
63.26
35.79
36.09
36.07
35.55
35.90
37.42
35.38
35.99
35.26
35.44
35.47
34.49
34.75
33.01
32.79
34.43
32.93
33.94
32.09
33.38


==> experiment_results/max_len_router_20.dat <==
9.06
47.75
88.80
29.96
18.63
29.92
9.79
30.29
45.82
18.78
30.80
9.04
9.08
31.85
18.77
29.84
9.56
42.33
41.88
18.75
10.32
89.32
62.06
63.32
57.48
29.24
18.83
41.76
45.01
51.02
30.98
19.63
9.19
29.04
44.27
79.01
79.57
68.00
32.65
29.35
19.03
18.64
69.75
66.32
60.85
9.65
19.02
83.19
29.05
43.26
71.02
59.32
87.11
30.33
60.49
8.93
98.09
29.98
20.31
19.44
30.52
18.70
44.90
41.26
19.63
99.24
50.13
9.55
68.68
9.03
9.45
19.25
119.48
29.32
9.57
29.26
41.91
8.99
30.24
19.44
111.88
33.06
9.20
20.27
9.09
29.46
44.85
30.11
9.25
9.61
62.40
31.35
9.67
42.21
30.35
19.82
9.24
30.36
8.86
62.59


==> experiment_results/max_len_router_30.dat <==
37.09
55.21
18.16
17.99
77.65
81.09
80.12
35.58
81.62
37.18
103.61
78.86
17.61
108.98
117.51
17.96
18.21
106.41
37.18
55.14
36.25
18.08
58.85
17.71
78.37
136.42
118.22
56.10
56.61
108.36
17.75
36.82
80.82
76.85
59.77
59.77
79.22
107.67
58.12
37.60
38.12
111.47
36.97
54.66
242.15
36.59
170.55
36.68
77.28
36.58
77.39
17.64
17.09
76.64
17.46
77.22
56.28
123.56
37.38
76.06
108.73
135.90
37.91
149.76
17.98
36.07
119.99
138.57
55.46
18.01
37.21
36.84
76.64
143.81
17.81
36.51
66.28
44.27
76.74
111.36
229.74
18.08
17.39
119.96
80.18
105.95
10.29
31.66
83.03
59.81
184.28
10.20
45.76
19.98
31.13
77.17
54.43
9.41
70.96
44.67


==> experiment_results/max_len_router_40.dat <==
125.07
92.47
90.16
29.19
95.31
62.87
163.42
92.33
30.14
208.07
298.69
29.77
61.04
29.75
124.75
59.74
124.66
125.93
167.91
163.95
29.15
182.32
125.33
90.48
248.91
58.47
123.72
212.90
124.44
133.03
205.65
126.00
30.02
93.22
121.19
126.76
159.92
167.37
89.70
30.16
222.58
94.42
129.34
125.91
126.55
165.07
29.63
61.24
127.47
124.88
125.29
61.15
90.25
30.51
93.07
187.22
125.33
125.91
60.51
272.56
95.22
130.06
127.24
91.34
30.28
60.54
129.24
59.88
29.85
61.18
161.34
30.00
42.02
69.39
34.69
16.85
32.77
90.86
227.62
131.61
198.55
92.07
162.07
59.05
91.53
52.56
16.74
33.46
34.37
34.58
52.70
49.38
50.86
87.63
15.36
48.87
50.04
50.23
50.24
68.63


==> experiment_results/max_len_router_50.dat <==
136.87
185.74
137.60
140.75
45.66
88.94
42.76
237.21
45.06
254.30
254.90
46.45
247.09
325.66
46.06
89.44
140.27
247.46
45.69
91.10
43.47
303.94
190.01
90.67
133.15
184.93
46.85
184.71
44.53
89.01
136.44
186.86
138.62
463.26
92.74
269.57
137.30
135.52
44.55
136.35
133.70
88.65
187.14
88.02
187.60
186.06
89.73
87.17
185.16
137.61
310.38
90.93
210.05
207.59
132.84
24.77
98.72
312.28
244.89
183.16
244.64
43.28
136.24
236.97
228.33
24.92
182.31
50.18
100.89
24.00
101.07
121.68
119.39
123.19
120.67
93.53
69.30
67.53
187.22
43.96
89.86
193.40
136.35
200.49
168.98
25.21
112.75
46.68
73.05
23.29
69.23
22.89
129.19
70.99
72.29
69.62
46.29
44.19
67.38
92.34


==> experiment_results/mutation_firewall_0.00.dat <==
4.22
4.33
4.33
4.20
4.31
4.20
4.35
4.28
4.26
4.27
4.32
4.21
4.10
4.33
4.13
4.31
4.32
2.82
4.29
4.28
4.21
4.13
4.19
4.22
4.27
4.24
4.27
4.37
4.33
4.29
4.40
4.22
4.27
4.13
4.27
3.95
2.38
4.27
4.25
4.04
4.33
4.23
4.29
4.33
4.17
4.32
4.23
4.24
4.23
4.26
4.22
4.32
4.27
3.69
3.46
2.42
2.40
4.20
4.31
4.20
4.33
4.23
4.27
4.30
4.42
4.27
4.40
4.37
4.13
4.24
4.47
4.29
4.24
3.60
2.33
3.26
2.36
2.34
4.35
4.16
4.16
4.21
4.00
4.27
4.26
4.24
4.22
4.06
4.26
4.15
4.19
4.25
4.16
4.26
4.28
4.22
2.33
2.35
2.28
2.22


==> experiment_results/mutation_firewall_0.20.dat <==
4.23
4.31
4.42
4.30
4.13
4.19
4.26
4.34
4.37
4.47
4.35
4.28
4.26
4.23
4.38
4.17
2.39
2.40
4.24
4.11
4.31
4.32
4.25
4.31
4.17
4.19
4.16
4.25
4.26
4.27
4.12
4.37
4.27
4.32
4.28
3.44
2.36
2.42
2.30
2.39
3.13
4.15
4.19
4.14
4.19
4.07
4.23
4.40
4.21
4.21
4.20
4.28
4.23
4.14
4.07
4.35
3.00
2.98
4.30
4.18
4.07
4.14
4.26
4.33
4.35
4.24
4.14
4.29
4.23
4.39
4.28
4.25
4.16
4.34
4.28
2.49
2.32
2.47
4.31
4.28
4.34
4.27
4.30
4.21
4.41
4.24
4.23
4.46
4.31
4.42
4.32
4.18
4.44
4.18
4.00
2.43
2.34
2.37
2.23
2.17


==> experiment_results/mutation_firewall_0.60.dat <==
4.13
3.61
2.32
2.34
2.32
2.29
2.41
2.31
2.36
2.42
2.39
2.33
2.34
2.37
2.45
2.34
2.45
2.39
2.35
4.12
4.16
4.36
4.20
4.24
4.26
4.34
4.25
4.24
4.23
4.25
4.32
4.22
4.21
4.21
4.40
3.85
2.37
4.43
4.29
4.32
4.18
4.34
4.40
4.08
4.17
4.21
4.28
4.25
4.20
4.32
4.23
4.28
4.23
4.19
2.94
2.37
2.33
4.17
4.40
4.31
4.34
4.21
4.35
4.37
4.36
4.30
4.48
4.46
4.28
4.34
4.24
4.39
3.95
2.43
2.40
2.45
2.36
2.37
4.28
4.42
4.29
4.30
4.34
4.38
4.43
4.22
4.36
4.38
4.43
4.35
4.26
4.25
4.33
4.35
4.34
3.35
2.36
2.26
2.17
2.07


==> experiment_results/mutation_firewall_0.80.dat <==
2.39
2.40
2.36
4.19
4.19
4.22
4.12
4.19
4.24
4.14
4.28
4.12
4.15
4.28
4.19
4.16
4.21
4.28
4.26
4.12
4.32
4.28
4.29
4.17
4.12
4.31
4.23
4.32
4.33
3.02
2.41
2.44
2.41
2.46
2.47
2.51
2.49
2.46
2.69
3.52
4.19
4.14
4.19
4.13
4.13
4.19
4.24
4.28
4.14
4.17
4.19
4.21
4.08
4.16
4.18
4.14
4.19
4.13
2.61
4.29
4.23
4.19
4.24
4.20
4.31
4.30
4.10
4.16
4.14
4.28
4.11
4.27
4.32
4.08
4.34
4.28
3.24
2.34
2.35
4.37
4.25
4.23
4.29
4.27
4.26
4.16
4.18
4.22
4.29
4.21
4.13
4.21
4.33
4.17
4.31
4.31
4.31
3.09
2.37
2.34


==> experiment_results/mutation_firewall_1.00.dat <==
4.11
4.27
2.35
2.35
2.35
2.39
2.40
2.38
2.34
2.39
2.39
2.37
2.40
2.35
2.42
2.42
2.39
2.44
2.30
2.36
4.31
4.23
4.33
4.27
4.21
4.30
4.24
4.17
4.21
4.13
4.33
2.89
2.38
2.35
2.40
2.39
2.41
2.37
2.41
2.37
2.42
4.22
4.14
4.14
4.25
4.19
4.28
4.17
4.16
4.20
4.26
4.30
4.15
4.33
4.22
4.27
4.07
4.19
4.15
4.20
4.12
4.32
4.13
4.26
4.12
4.32
4.26
4.25
4.24
4.34
4.21
4.17
4.18
4.19
4.23
4.28
4.05
2.29
4.19
4.20
4.28
4.22
4.13
4.27
4.16
4.28
4.23
4.26
4.31
4.22
4.19
4.34
4.19
4.18
4.16
4.11
2.38
2.39
2.35
2.22


==> experiment_results/mutation_router_0.00.dat <==
326.95
44.38
3.33
40.83
26.51
69.00
28.35
25.65
44.12
39.24
3.38
96.85
7.17
152.06
72.97
9.94
6.36
9.56
3.38
26.34
11.03
153.05
181.01
3.58
17.51
11.13
3.13
7.06
26.23
25.89
7.16
88.59
26.88
11.24
3.21
26.48
45.62
83.70
104.03
60.22
69.60
343.85
11.84
102.92
154.97
14.68
23.58
4.03
108.07
9.27
22.79
59.59
67.27
5.84
3.51
8.97
9.08
17.84
20.32
3.44
26.74
11.39
158.08
239.98
46.67
14.11
5.87
13.47
13.94
35.35
40.70
46.56
8.45
8.91
44.54
9.32
27.57
3.54
21.72
17.11
11.62
40.72
63.67
45.97
3.26
184.74
46.99
6.47
38.67
1.78
32.96
4.01
61.62
102.63
12.90
8.93
32.92
171.49
10.93
176.78


==> experiment_results/mutation_router_0.20.dat <==
7.07
17.34
27.05
41.25
26.94
115.74
8.97
82.29
28.29
12.64
12.51
92.00
85.64
28.04
7.91
3.36
11.96
30.77
18.57
17.30
44.12
18.38
18.90
6.86
48.12
33.35
28.29
3.45
218.30
3.32
30.97
42.58
41.06
38.90
39.07
7.14
30.58
19.21
132.97
20.51
130.10
7.05
3.21
7.35
7.54
50.23
32.69
7.91
31.81
20.77
7.19
3.49
3.69
42.99
17.25
17.22
64.09
87.08
42.99
7.09
35.73
61.33
20.46
13.47
7.41
7.23
7.28
13.38
7.41
38.10
19.16
87.91
27.93
47.42
9.81
19.73
4.04
25.17
11.64
11.85
17.95
7.20
7.14
92.39
12.55
20.26
59.60
3.96
30.46
6.21
7.39
14.01
1.74
26.21
22.15
52.76
8.78
1.83
9.99
3.60


==> experiment_results/mutation_router_0.60.dat <==
12.63
35.65
13.16
15.09
19.13
3.42
11.92
19.91
12.79
22.03
8.47
12.95
3.37
29.00
63.32
7.50
22.21
7.27
14.68
7.89
3.66
30.52
11.74
11.81
8.55
84.30
4.34
71.00
12.48
8.28
13.13
14.19
18.81
19.24
11.79
14.25
7.49
12.51
23.75
7.30
34.68
12.68
3.33
3.43
3.21
39.65
14.57
7.11
3.61
18.23
7.33
27.95
34.24
49.46
31.90
3.32
11.78
13.26
19.21
11.58
3.37
13.61
7.80
7.06
12.26
20.60
31.62
19.33
8.11
19.85
7.40
37.89
13.96
12.17
7.67
19.00
3.52
49.08
30.72
14.74
7.35
13.64
28.23
19.61
49.47
7.27
21.45
7.81
37.10
16.18
39.08
18.45
14.49
6.80
6.29
1.86
1.70
3.64
3.68
1.73


==> experiment_results/mutation_router_0.80.dat <==
21.38
3.57
14.21
3.36
20.82
31.09
3.34
8.25
12.88
3.51
7.68
7.24
3.87
12.13
3.38
18.72
3.84
8.36
19.59
20.99
3.66
7.34
23.52
7.37
12.52
14.92
3.35
36.42
19.27
3.33
12.42
7.30
12.90
8.39
14.15
3.63
8.09
58.87
7.59
3.96
3.39
8.18
7.78
46.68
20.11
3.36
12.49
48.33
21.50
28.58
3.98
29.45
11.97
8.13
3.22
18.62
3.29
7.43
23.08
13.20
3.36
22.25
19.03
13.17
7.26
12.70
20.53
19.81
34.94
20.36
12.44
7.72
3.42
3.50
7.22
15.72
46.41
19.47
6.98
3.64
37.25
12.02
12.53
7.51
8.41
4.61
12.82
35.47
8.01
46.97
19.64
19.93
4.37
8.48
11.40
2.06
6.89
13.31
20.08
13.12


==> experiment_results/mutation_router_1.00.dat <==
7.57
15.22
7.49
3.38
7.96
24.39
3.17
22.75
22.01
21.56
19.95
3.79
7.44
12.29
3.25
14.56
11.52
18.56
16.25
3.40
30.49
7.10
12.35
23.91
11.61
29.73
12.78
3.53
12.26
3.62
3.39
36.00
7.87
23.34
3.51
3.88
20.35
3.32
12.00
21.40
18.87
20.05
8.18
7.86
18.38
9.60
74.12
86.38
11.85
22.01
7.44
38.36
3.30
34.19
23.52
24.68
8.53
21.99
28.65
14.13
33.57
14.80
7.25
18.39
7.73
19.47
8.26
12.08
15.66
12.80
3.70
41.84
20.65
14.56
8.23
19.16
7.49
18.18
12.21
3.54
7.84
12.06
3.82
22.18
21.04
24.85
7.64
3.31
7.25
14.24
3.42
3.22
20.86
14.66
8.36
10.42
14.19
4.75
8.56
3.08


==> experiment_results/pop_firewall_1000.dat <==
0.80
0.80
0.76
0.78
0.78
0.84
0.85
0.86
0.84
0.79
0.83
0.78
0.82
0.76
0.85
0.83
0.85
0.81
0.78
0.82
0.79
0.82
0.81
0.74
0.78
0.77
0.82
0.74
0.75
0.75
0.81
1.44
1.39
1.41
1.36
1.39
1.43
1.41
1.29
0.80
0.79
1.36
1.44
1.44
1.36
1.44
1.39
1.41
1.40
1.38
1.44
1.37
1.37
1.42
1.42
1.45
1.44
1.37
1.47
1.35
1.38
1.38
1.46
1.38
1.44
1.45
1.40
1.43
1.44
1.43
1.48
1.44
1.42
1.39
1.38
1.37
1.50
1.47
1.41
1.39
1.49
1.44
1.38
1.47
1.49
1.41
1.42
1.46
1.49
1.46
1.37
1.40
1.42
1.42
1.41
1.38
1.46
1.44
1.45
1.43


==> experiment_results/pop_firewall_5000.dat <==
6.97
3.84
3.91
3.99
3.99
3.92
3.87
3.96
4.17
7.18
5.39
3.91
3.92
3.94
3.86
3.96
3.93
3.92
3.91
7.10
7.00
5.77
3.89
3.92
3.93
3.90
3.84
3.96
3.89
3.89
3.80
4.02
4.04
3.98
3.95
3.76
3.92
3.98
3.94
4.00
7.04
7.09
7.03
7.27
4.78
3.96
4.01
4.02
3.99
3.94
4.03
4.00
4.01
4.07
3.93
3.94
3.94
4.07
3.93
4.00
7.18
6.88
7.13
7.01
6.89
7.02
7.02
7.05
4.03
3.90
3.88
3.91
3.89
3.96
3.97
3.88
3.92
3.83
3.94
4.01
7.11
7.20
6.93
7.14
4.68
3.93
3.93
3.95
3.92
4.04
4.05
3.94
4.01
3.98
3.81
3.92
3.97
4.02
3.88
3.99


==> experiment_results/pop_firewall_7000.dat <==
5.54
5.50
9.34
5.80
9.99
9.97
6.76
5.55
5.59
5.44
5.50
5.45
5.52
5.57
5.51
5.46
5.35
5.36
10.05
9.83
8.00
5.67
5.59
5.69
5.66
5.67
5.45
5.58
5.57
5.63
5.54
5.53
5.71
5.53
5.36
5.37
5.43
6.81
9.06
10.01
6.55
5.60
5.52
5.55
5.47
5.45
5.51
5.42
5.44
5.60
5.47
5.40
5.53
5.36
5.35
5.45
5.42
5.19
10.11
10.18
10.41
10.13
10.49
5.88
5.78
5.81
5.77
5.77
5.74
5.74
5.64
5.56
5.67
5.35
5.55
5.71
5.74
5.53
5.54
5.63
9.99
9.95
9.94
9.72
5.65
5.52
5.57
5.60
5.65
5.57
5.54
5.53
5.71
5.42
5.47
5.48
5.41
5.20
5.18
5.09


==> experiment_results/pop_firewall_9000.dat <==
12.02
7.10
7.13
7.05
7.03
7.08
7.07
7.05
6.95
7.01
6.96
7.09
7.00
6.72
6.85
6.92
6.84
6.96
6.66
6.48
11.98
7.04
7.26
7.06
7.14
6.95
7.18
7.10
7.01
7.08
7.06
7.04
7.08
6.80
6.71
6.85
6.88
6.45
6.47
6.60
6.37
12.05
12.82
12.65
12.61
9.91
7.05
7.05
7.05
7.09
7.11
6.90
6.68
6.83
6.97
6.88
6.88
6.56
6.43
6.64
12.67
12.73
12.45
12.82
7.12
7.01
6.95
7.15
6.98
7.11
7.07
6.92
6.88
6.81
6.70
6.40
6.45
6.37
6.32
6.13
6.09
6.20
12.73
12.71
9.58
10.18
9.94
10.10
9.66
10.58
9.86
8.35
8.05
8.04
8.29
8.19
9.16
9.59
9.36
9.19


==> experiment_results/pop_router_1000.dat <==
38.97
3.08
32.51
21.73
6.87
7.43
10.60
8.75
15.56
26.05
24.47
9.33
9.13
12.13
76.61
66.53
38.98
12.98
32.24
1.11
17.45
23.88
3.64
9.69
4.47
30.78
9.14
24.14
13.32
17.14
11.72
2.82
23.12
34.23
8.58
103.99
23.01
61.41
5.98
40.68
9.90
69.22
1.53
12.56
73.72
21.74
16.82
18.32
36.87
18.14
32.58
169.64
10.15
61.32
6.65
36.77
25.21
21.38
19.44
26.93
8.01
71.46
6.41
6.79
14.61
45.99
57.73
96.32
5.39
6.61
42.83
40.31
27.01
7.28
18.46
15.75
6.32
6.27
11.97
3.32
81.50
6.86
20.14
47.07
24.98
5.08
5.01
66.71
6.96
6.94
0.90
2.38
13.51
14.10
30.20
16.05
6.05
54.38
3.73
23.35


==> experiment_results/pop_router_5000.dat <==
5.46
11.72
5.49
20.92
39.18
18.46
5.64
19.49
63.52
68.91
5.63
5.54
20.39
5.69
11.71
39.65
11.98
20.70
54.15
28.71
11.86
11.91
5.86
44.58
55.53
5.73
5.36
21.50
12.05
5.59
20.10
28.95
5.40
20.03
40.12
5.66
43.06
5.61
5.37
6.14
6.11
12.39
41.39
29.09
11.70
5.40
18.95
5.69
24.75
12.80
19.26
5.70
32.18
5.55
18.86
5.69
110.10
40.47
27.45
18.75
28.67
40.21
27.48
30.38
18.78
5.45
28.26
5.33
22.23
45.57
100.26
30.09
14.80
3.19
2.99
6.26
22.40
39.50
28.03
48.11
112.93
6.44
6.44
40.05
10.90
9.30
10.83
5.29
14.48
7.14
6.35
3.02
6.44
6.48
10.33
28.34
9.48
2.77
25.44
17.42


==> experiment_results/pop_router_7000.dat <==
16.72
16.30
17.39
7.58
7.76
16.54
16.24
37.67
8.12
7.54
55.05
17.86
38.83
7.74
15.78
16.16
38.11
7.87
57.87
15.94
15.76
8.48
16.35
27.61
7.68
7.62
25.35
17.63
26.07
25.27
26.43
25.99
38.13
16.03
15.67
56.00
7.49
15.85
53.14
56.15
15.95
85.10
7.81
25.49
8.15
38.54
48.09
7.59
37.49
25.51
53.52
25.18
7.95
38.87
8.19
16.40
7.77
7.61
38.33
7.70
7.58
7.57
84.09
75.87
7.72
28.60
15.87
7.50
7.66
37.97
15.81
11.15
14.90
8.79
25.47
20.70
4.27
4.21
16.13
17.53
82.43
16.56
7.73
28.56
7.34
7.71
25.69
15.87
45.54
6.85
14.20
20.41
8.66
4.12
13.90
19.34
3.88
8.74
19.87
28.76


==> experiment_results/pop_router_9000.dat <==
9.71
20.66
131.02
20.86
102.39
80.60
54.05
10.18
36.44
67.39
35.48
20.99
35.89
20.86
20.68
9.63
10.03
66.21
20.70
9.94
79.40
73.43
67.83
20.26
21.93
20.56
32.52
32.02
68.21
21.72
53.41
9.69
9.71
9.92
9.57
49.09
9.75
20.61
9.66
9.54
32.29
32.74
68.78
47.73
10.09
9.75
10.24
9.54
36.16
9.64
67.17
47.08
36.04
20.28
20.07
33.41
20.41
53.74
20.21
9.58
33.01
47.09
20.15
204.44
22.18
9.57
10.19
9.72
88.63
5.22
36.39
5.02
23.54
5.00
5.03
10.34
5.37
15.74
20.93
21.11
48.21
33.16
10.10
31.30
11.71
5.38
26.25
26.04
37.37
17.81
5.41
11.20
17.39
10.72
48.42
26.39
5.38
16.74
4.86
4.98


==> experiment_results/tsr_firewall_0.10.dat <==
2.44
2.45
2.40
4.30
4.13
4.26
4.27
4.29
4.33
4.30
4.35
4.24
4.31
4.26
4.26
3.49
2.36
2.42
4.28
4.32
4.26
4.23
4.22
4.17
4.20
4.25
4.09
4.35
4.22
4.07
2.33
2.39
2.42
2.38
2.39
2.48
2.34
4.35
4.37
4.30
4.33
4.27
4.27
4.26
4.35
4.20
4.31
4.25
4.30
2.38
2.37
2.37
2.37
2.44
2.37
2.40
2.27
4.26
4.22
4.28
4.27
4.06
4.21
4.15
4.25
4.28
4.15
4.20
3.22
2.30
2.30
2.33
2.37
2.38
2.37
2.36
2.42
2.27
4.08
4.23
4.29
4.23
4.26
4.21
4.29
4.40
4.18
4.19
4.39
3.00
2.38
2.35
2.35
2.33
2.48
2.93
2.38
2.30
2.27
2.41


==> experiment_results/tsr_firewall_0.20.dat <==
4.23
3.78
2.30
2.34
2.42
2.38
2.33
2.37
2.32
2.31
2.40
2.43
2.32
2.35
2.35
2.27
2.29
2.32
2.43
2.37
2.28
2.38
2.33
2.27
2.24
2.32
2.42
3.89
4.37
4.33
4.30
4.14
4.15
4.15
4.20
4.23
4.28
2.91
2.45
2.37
2.39
4.31
4.38
4.18
4.30
4.23
4.13
4.30
4.28
4.24
3.96
2.36
2.40
2.33
2.35
2.31
2.39
4.23
4.18
4.31
4.37
4.38
4.30
2.50
2.30
2.35
2.38
2.35
2.32
2.34
2.27
2.40
2.43
2.35
2.34
2.41
2.43
2.41
2.31
4.25
4.28
4.25
4.33
4.22
4.24
4.24
4.15
4.09
4.31
4.27
3.38
2.37
2.36
2.31
2.31
2.52
3.24
2.33
2.33
2.30


==> experiment_results/tsr_firewall_0.30.dat <==
4.27
4.33
2.32
2.41
2.32
2.30
2.42
2.37
2.33
2.41
2.34
2.38
2.43
2.34
2.37
2.50
2.37
2.42
2.42
2.38
4.25
4.15
4.02
4.24
4.33
4.24
4.18
4.31
4.28
4.30
4.22
4.11
2.29
2.34
2.36
2.35
2.37
2.31
2.36
4.39
4.23
4.16
4.22
4.17
4.17
4.29
4.18
4.23
4.33
4.23
4.24
4.16
4.20
3.31
2.30
2.37
2.36
4.21
3.75
2.61
2.59
2.71
2.66
2.65
2.73
2.88
4.30
4.40
4.23
4.40
4.42
4.31
4.16
4.31
3.41
3.01
3.33
3.26
2.38
2.35
2.38
2.99
4.24
4.12
4.19
4.12
4.22
4.23
4.16
4.14
4.22
4.16
4.18
4.23
3.97
2.30
2.34
2.27
2.36
2.02


==> experiment_results/tsr_firewall_0.40.dat <==
2.51
2.44
2.38
2.43
2.38
2.35
2.41
2.36
2.33
2.38
2.39
2.36
2.35
2.39
2.35
2.42
2.40
2.35
2.29
2.29
2.33
2.38
2.36
2.34
2.32
2.39
2.25
2.34
2.30
2.33
2.34
2.39
2.39
2.35
2.34
2.33
2.32
2.43
2.35
4.24
4.16
4.32
4.15
4.19
4.30
4.24
4.09
4.26
4.27
2.77
2.30
2.35
2.36
2.34
2.40
2.40
2.38
2.33
2.42
2.44
2.39
2.41
4.34
4.17
4.27
4.24
4.23
4.20
4.15
4.19
4.20
4.43
3.23
2.43
2.41
2.45
2.42
2.39
2.41
2.33
2.36
4.23
4.30
4.28
4.26
4.25
4.25
4.18
4.31
4.34
4.22
4.32
4.18
4.33
4.22
4.17
2.43
2.27
2.34
2.25


==> experiment_results/tsr_firewall_0.50.dat <==
4.07
3.74
2.29
2.40
2.41
2.39
2.38
2.38
2.40
2.40
2.36
2.37
2.42
2.21
2.40
2.41
2.40
2.32
2.42
4.14
4.26
4.31
4.10
2.28
2.34
2.33
2.38
2.44
2.36
2.36
2.39
2.42
2.30
2.40
2.39
2.42
2.31
2.37
2.34
2.38
2.32
4.35
4.17
4.16
4.24
4.19
4.17
4.24
4.24
4.16
4.13
2.73
2.30
2.34
2.29
2.32
2.32
2.37
2.31
2.31
2.33
4.03
4.19
4.15
4.18
4.25
4.16
4.18
4.26
4.19
4.20
4.24
4.15
4.16
4.14
2.83
2.44
2.32
2.35
4.38
4.22
4.43
4.22
4.48
4.35
4.52
4.41
4.37
4.46
4.39
4.45
4.51
4.33
2.73
2.42
2.33
2.36
2.28
2.13
2.17


==> experiment_results/tsr_router_0.10.dat <==
106.56
27.17
13.64
21.35
14.73
12.97
49.96
22.19
7.31
51.22
13.53
12.37
46.56
33.41
12.49
55.08
29.05
7.68
19.10
24.46
11.55
31.14
15.16
3.44
3.52
35.55
71.90
30.83
34.52
6.98
8.23
114.54
27.96
21.49
18.98
20.74
53.34
3.21
7.64
13.57
23.39
7.48
74.50
53.09
14.01
13.97
19.00
12.56
15.07
16.01
63.19
22.08
72.44
19.74
7.47
19.32
19.85
15.05
19.50
8.07
21.45
3.26
21.56
66.20
37.93
21.52
46.93
35.96
3.27
30.16
3.57
3.36
9.09
41.73
34.13
7.56
40.67
50.83
146.88
18.83
31.68
45.21
53.60
21.83
8.42
26.49
1.78
8.06
14.24
4.68
6.77
14.42
4.01
11.05
11.81
35.42
15.93
30.13
4.21
42.32


==> experiment_results/tsr_router_0.20.dat <==
49.07
18.57
42.98
16.94
42.62
104.46
103.24
7.81
22.63
26.70
17.30
59.42
3.36
3.38
4.77
39.74
8.33
72.36
37.61
154.02
14.77
49.32
219.19
23.56
44.49
21.53
22.09
17.54
23.92
18.27
89.01
16.14
63.39
13.56
3.26
27.79
61.02
58.01
51.27
26.06
3.29
21.54
7.94
13.91
21.08
36.24
52.20
82.44
8.46
9.05
3.45
7.86
108.16
8.66
21.92
14.30
68.99
162.36
64.17
48.14
100.37
82.01
52.87
21.19
25.83
53.32
12.40
8.60
30.71
9.44
29.98
9.42
50.93
14.85
1.77
12.04
15.76
14.17
3.39
22.61
222.22
93.26
12.12
4.87
9.30
8.67
9.14
2.02
5.48
50.18
28.85
4.86
1.80
4.39
21.48
41.46
13.29
2.10
65.17
43.82


==> experiment_results/tsr_router_0.30.dat <==
80.17
66.79
57.38
111.21
20.24
14.18
76.24
14.10
90.81
19.18
8.03
9.04
61.76
24.43
8.47
25.73
80.41
183.65
26.62
10.54
25.84
178.75
24.50
3.18
191.57
31.71
36.47
33.86
111.13
8.82
45.07
14.11
44.84
28.20
160.32
24.49
13.82
38.54
8.35
90.38
23.97
3.44
64.52
27.26
232.96
45.68
9.40
24.72
30.74
66.08
17.38
26.80
3.33
68.46
5.44
52.26
15.60
37.55
30.00
8.28
70.71
96.10
77.66
72.12
22.87
34.03
31.33
33.44
4.20
28.01
35.22
4.31
8.45
10.17
13.40
140.30
95.36
7.68
16.03
150.39
19.22
3.31
10.72
35.78
65.60
44.62
146.67
35.27
4.31
22.58
120.51
83.09
10.45
8.81
38.23
53.91
123.10
70.51
23.85
92.98


==> experiment_results/tsr_router_0.40.dat <==
73.36
164.64
135.49
3.30
77.21
16.43
76.55
211.18
67.80
73.43
71.60
11.48
16.68
29.88
2.53
1.84
1.76
18.65
10.18
22.98
95.44
4.99
165.27
60.08
27.30
29.99
3.45
60.09
16.35
73.71
105.76
216.14
52.45
12.91
2.08
58.12
2.22
1.87
2.07
95.62
44.52
261.49
113.69
173.33
33.17
8.66
84.99
59.19
18.82
75.57
19.52
42.59
26.95
77.36
117.38
22.75
45.44
106.32
14.75
16.98
30.88
35.98
15.56
47.16
48.02
183.73
47.89
26.73
8.47
44.03
75.76
1.98
26.40
9.54
14.04
75.05
10.23
14.30
91.14
55.07
38.66
113.40
18.02
14.54
2.11
147.87
5.93
54.47
10.90
8.56
11.34
10.80
17.46
112.66
43.45
21.20
42.36
25.37
79.81
32.64


==> experiment_results/tsr_router_0.50.dat <==
45.01
152.16
166.70
42.27
3.28
4.08
57.56
79.89
20.18
57.12
51.67
48.34
59.05
36.55
39.30
79.80
26.31
5.02
35.49
98.40
12.41
11.29
39.26
137.74
28.18
16.53
140.01
33.11
115.52
147.25
60.20
189.05
15.36
5.10
60.08
33.86
18.53
8.88
83.83
8.91
249.65
20.16
8.77
25.38
58.44
39.29
46.95
81.26
2.59
15.54
2.53
4.61
28.44
34.54
68.03
9.83
128.54
53.39
11.23
20.68
10.74
63.64
18.85
5.45
149.21
101.99
60.39
36.80
12.32
33.40
63.53
22.21
65.91
8.79
5.21
1.78
78.05
1.66
31.18
32.17
8.77
23.17
52.84
55.71
241.13
161.65
224.90
41.27
47.61
96.64
30.05
12.07
23.15
11.22
168.18
124.81
9.20
11.48
128.61
28.87

